Power Allocation for Uplink Communications of Massive Cellular-Connected UAVs

Cellular-connected unmanned aerial vehicle (UAV) has attracted a surge of research interest in both academia and industry. To support aerial user equipment (UEs) in the existing cellular networks, one promising approach is to assign a portion of the system bandwidth exclusively to the UAV-UEs. This is especially favorable for use cases where a large number of UAV-UEs are exploited, e.g., for package delivery close to a warehouse. Although the nearly line-of-sight (LoS) channels can result in higher powers received, UAVs can in turn cause severe interference to each other in the same frequency band. In this contribution, we focus on the uplink communications of massive cellular-connected UAVs. Different power allocation algorithms are proposed to either maximize the minimal spectrum efficiency (SE) or maximize the overall SE to cope with severe interference based on the successive convex approximation (SCA) principle. One of the challenges is that a UAV can affect a large area meaning that many more UAV-UEs must be considered in the optimization problem, which is essentially different from that for terrestrial UEs. The necessity of single-carrier uplink transmission further complicates the problem. Nevertheless, we find that the special property of large coherent bandwidths and coherent times of the propagation channels can be leveraged. The performances of the proposed algorithms are evaluated via extensive simulations in the full-buffer transmission mode and bursty-traffic mode. Results show that the proposed algorithms can effectively enhance the uplink SEs. This work can be considered the first attempt to deal with the interference among massive cellular-connected UAV-UEs with optimized power allocations.

==> figures/about_these_figures.txt <==
14_Mar_2021_demonstrating_sc_fd_max_min_plotting_figures_in_here


paper_bandwidth_allocation_0.5_48: sorted p sinr and bandalloc

paper_final_sc_p_sinr_matrix_0.5_48:  final sc sinr p

paper_sc_bandwidth_allocation_etc_0.5_48:    oringla p sinr


  tic
    settings.frequency_domain_gp = 1;
    settings.up_link_transmission = 1;
    fprintf('max-min: PF, then frequency domain GP, uplink transmission\n')
    output_pf_then_SC_uplink_gp_maxmin_fb =  gpa_bursty_simulation_subfun;
    settings.frequency_domain_gp = 0;
    settings.up_link_transmission = 0;
    all_running_times = [all_running_times toc];
    toc
